LAMMPS' PPPM Long-Range Solver for the Second Generation Xeon Phi

Molecular Dynamics is an important tool for computational biologists, chemists, and materials scientists, consuming a sizable amount of supercomputing resources. Many of the investigated systems contain charged particles, which can only be simulated accurately using a long-range solver, such as PPPM. We extend the popular LAMMPS molecular dynamics code with an implementation of PPPM particularly suitable for the second generation Intel Xeon Phi. Our main target is the optimization of computational kernels by means of vectorization, and we observe speedups in these kernels of up to 12x. These improvements carry over to LAMMPS users, with overall speedups ranging between 2-3x, without requiring users to retune input parameters. Furthermore, our optimizations make it easier for users to determine optimal input parameters for attaining top performance.

==> img/error_measures.txt <==
#a very fine run using a cutoff of 10 and 1e-5 relative error ewald summation was used as a baseline
#the spc/e benchmark was run for 1 timestep and then all atom forces were dumped to a file
#this is a list of RMS errors relative to the ewald baseline, done separately each force component and then averaged
#user-intel is always a size 7 stencil and 5000 rho points unless otherwise noted.  All are ik diff unless otherwise noted.

    0.0186	#user-omp, stencil size 7
    0.0194	#user-omp, stencil size 5
    0.0197	#user-omp, stencil size 3
    0.0313	#user-intel, 500 precomputed rho points
    0.0186	#user-intel, without rho precomputation
    0.0188	#user-intel
	0.0189	#user-omp, stencil 7, ad
    0.0188	#user-intel, ad
	0.5853	#user-omp, stencil 5, cutoff 3
	0.0124	#user-omp, stencil 5, cutoff 7
 

#note that the actual force vectors for omp7 and user-intel without precomputation are nearly identical
#the sums of the force components are ~.001 for all ik cases and ewald.
#sum(abs(forces)) is ~10^5, typical force components are 1-10

==> img/pppm_new1.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Nov8 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-intel, cutoff increasing 4 to 8
    5.3100    7.6500    3.1300    2.5400
    4.1500    2.6400    4.6000    2.8900
    3.4700    2.3000    6.5000    3.5100
    3.4400    0.8300    8.9300    4.2000
    3.1200    0.5200   12.0000    4.8300

==> img/pppm_new1_ad_acc.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Dec4 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-intel, error increasing 5e-5 to 4e-4
    4.7360    7.8710    4.5977    2.8906
    4.1463    2.6470    4.5964    2.8961
    3.6209    2.2039    4.5904    2.9153
    3.3365    1.4977    4.6025    2.8961

==> img/pppm_new1_ad_cut.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Dec4 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-intel, cutoff increasing 3 to 7
    8.4761   12.5579    2.0846    2.1933
    5.3095    7.7225    3.1255    2.5373
    4.1456    2.6610    4.5983    2.8981
    3.4560    2.3094    6.5099    3.4982
    3.3328    1.5118    8.9368    4.1932

==> img/pppm_new1_ad_size.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Dec4 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-intel, problem size increasing 36k, 72k, 144k, 288k
         0.000119955833333          7.4746944444e-05         0.000127502777778          8.0502777778e-05
         0.000118086111111        0.0001894833333335        0.0001267041666665         8.61958333335e-05
       0.00011606597222225        9.561458333325e-05       0.00012627083333325        9.008333333325e-05
        0.0001139131944445       9.9767361111125e-05       0.00012703472222225              8.971875e-05

==> img/pppm_new1_ik_acc.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Dec4 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-intel, error increasing 5e-5 to 4e-4
    6.3553    9.5217    4.6023    2.9209
    6.0195    5.3565    4.5980    2.9249
    4.9752    4.3974    4.5967    2.9281
    4.5453    4.6207    4.6148    2.9323

==> img/pppm_new1_ik_cut.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Dec4 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-intel, cutoff increasing 3 to 7
   15.0285   25.5265    2.1040    2.2517
    8.6234   15.5276    3.1321    2.5824
    6.0861    5.3029    4.6018    2.9169
    4.5334    4.6140    6.5250    3.5265
    4.2363    2.9815    8.9336    4.2238

==> img/pppm_new1t2_ad_cut.txt <==
#1c/2t ad by cutoff 3:7
                    8.4329                   12.5841                    1.1004                    1.9335
                   5.15817                   7.62783                    1.6384                    2.1082
                   3.92965                   2.66145                     2.369                    2.3054
                   3.16533                   2.31847                     3.335                    2.6137
                   3.07993                   1.05607                    4.5747                    2.9825

==> img/pppm_new64.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Nov8 2016

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t
#user-intel, cutoff increasing 4 to 9
   16.3700   37.0000    3.8200    7.8500
    9.4890   12.0000    5.3600    8.6410
    6.6300    6.0000    7.3700    9.6400
    5.4000    3.8000    9.9400   10.7400
    4.3000    2.5000   12.9300   12.0800
    4.2200    1.7000   17.5100   13.6200

==> img/pppm_new64_ad_cut.txt <==
#timing for spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t, 64x spce_cubic
#user-intel, cutoff increasing 4 to 9
   17.8940   36.0000    3.8212    7.8788
    9.9380   12.0000    5.3567    8.6645
    7.2060    6.0000    7.3632    9.7200
    5.3940    5.0000    9.9334   10.7495
    4.6303    2.8000   12.9390   12.1238
    4.4791    3.0000   17.5250   13.6342

==> img/pppm_new64t2_ad_cut.txt <==
#64c/2t ad by cutoff 4:9

                    18.747                        37                    3.5195                    8.0733
                    10.544                        12                    4.8147                    8.7787
                     7.279                         6                    6.5673                    9.6984
                     5.692                       4.8                    8.8651                   10.6675
                    4.6557                         3                    11.419                   11.7454
                    4.7489                         3                    15.355                   13.1499

==> img/pppm_new_hybrid.txt <==
#     in7c6rep64ad, full node, varying -ppn and threads
                     8.146                     13.47                    8.1209                    16.542
                     6.799                      9.63                    7.6014                   11.1776
                     7.206                         6                    7.3632                      9.72
                     6.845                      6.47                    7.4096                    8.6565


==> img/pppm_new_scalability.txt <==
#in5 c10 ad rep8.  number cores doubles each row 1:256
                  25.11996                   2.56904                     166.2                    61.995
                     26.47                      3.12                    165.33                    63.058
                   26.7396                      3.88                   165.648                   65.0284
                   29.7728                       3.6                   169.464                    66.508
                     31.36                      4.32                   171.248                   72.5056
                   33.8272                       6.4                  174.4704                  86.70784
                   53.3632                      25.6                  192.6656                  132.0576
                   80.2304                     243.2                  232.8832                 280.87552

==> img/pppm_new_stencilvary.txt <==
#timing for varying stencil size 

#pppm non-fft  |  fft  | pair | other

  20.485500000000002  68.969499999999996   4.620200000000000   2.957000000000008
   5.501670000000001   9.590330000000000   4.597800000000000   2.926300000000000
   6.086139999999999   5.302860000000000   4.601800000000000   2.916899999999998
   7.841999999999999  11.500000000000000   9.938100000000000  10.715700000000005
   7.327000000000000   6.500000000000000   9.949299999999999  10.721099999999998


==> img/pppm_new_weakscalability.txt <==
#in5/7 c10 ad.  number cores and problem size doubles each row 1:128
                   3.204322                  0.426178                    20.686                     7.691
                      3.48                     0.483                    21.079                    7.6535
                    3.3857                     0.537                    20.581                    8.5236
                    3.7541                     0.462                    21.173                    8.2729
                    3.8153                     1.195                    21.352                     8.576
                    3.6412                      1.78                    21.402                   10.5141
                    4.3085                      3.21                    22.794                   14.6835
                      5.65                      9.18                    22.279                   15.8141

==> img/pppm_omp1.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Nov8 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, cutoff increasing 4 to 8
   25.3400    8.5600    6.4500    3.8500
   23.7900    3.1400   11.2800    4.7900
   22.9500    2.4600   17.8600    6.2800
   22.6200    0.9700   26.9400    7.9600
   22.4100    0.5800   38.7700    9.4400


==> img/pppm_omp1_ad_acc.txt <==
#timing for spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, cutoff increasing 4 to 8
   17.4343   11.6497   11.2850    4.7690
   14.9420    8.5390   11.2690    4.7679
   13.4550    3.1010   11.2500    4.7661
   12.7989    2.4221   11.2740    4.7717


==> img/pppm_omp1_ad_cut.txt <==
#timing for spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, cutoff increasing 3 to 7
   28.7148   89.6152    3.0666    3.0204
   19.3564   13.1706    6.4290    3.8230
   14.9716    8.4454   11.2580    4.7597
   13.4560    3.1030   17.8340    6.3013
   12.8098    2.4372   26.9180    7.9526


==> img/pppm_omp1_ad_size.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Dec4 2016

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, problem size increasing 36k, 72k, 144k, 288k
              0.0004149325         0.000235095277778         0.000313527777778         0.000132727777778
        0.0004231805555555        0.0002260555555555         0.000313722222222         0.000143801388889
       0.00042406458333325        0.0002189631944445         0.000313513888889       0.00014472916666675
      0.000423135763888875        0.0002105100694445      0.000314177083333375      0.000144291666666625

==> img/pppm_omp1_ik_acc.txt <==
#timing for spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, cutoff increasing 4 to 8
   18.6439   16.9721   11.3020    4.7910
   16.1676    9.5604   11.2970    4.8116
   14.9337   10.8663   11.3080    4.8039
   14.4412    4.8218   11.3170    4.7847


==> img/pppm_omp1_ik_cut.txt <==
#timing for spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, cutoff increasing 4 to 8
   32.5413   57.7017    3.0913    3.0572
   19.8420   15.6130    6.4505    3.8640
   16.1600    9.5380   11.3070    4.8081
   14.9511   10.9479   17.8960    6.3184
   13.9545    4.9005   26.9970    7.9724


==> img/pppm_omp64.txt <==
#timing for spce_cubic test case comparing user-omp to user-intel as of Nov8 2016

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t
#user-omp, cutoff increasing 4 to 9
   33.6100   47.0000    6.9900    8.1800
   27.9900   19.0000   12.5400    9.1700
   25.9900   10.0000   19.1100   11.6600
   26.1800    6.2000   29.1000   14.5400
   26.7400    3.5000   42.5600   17.9000
   23.9700    2.0000   57.8000   18.8300

==> img/pppm_omp64_ad_cut.txt <==
#timing for spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t, 64x spce_cubic
#user-omp, cutoff increasing 4 to 9
   35.2200   86.0000    7.0963    8.1387
   23.2490   46.0000   12.2930    9.5657
   18.2700   24.0000   19.1050   11.5488
   15.4670   13.0000   28.8670   13.6694
   14.4430    7.2000   40.6730   16.0343
   14.0700    5.2000   57.4010   19.4080

==> img/pppm_omp_hybrid.txt <==
#     in5c6rep64ad, full node, varying -ppn and threads
               22.429                      28.5                     19.03                   16.8286
                    19.237                      25.2                    18.902                   12.5824
                     18.27                        24                    19.105                   11.5488
                    17.075                      26.3                    14.647                    9.8197

==> img/pppm_omp_scalability.txt <==
#in5 c10 ad rep8.  number cores doubles each row 1:256
                    96.923                     4.327                    570.47                    129.26
                   100.432                      5.48                    578.64                   130.544
                   100.984                      6.96                    583.12                   133.704
                   109.488                      7.52                   597.296                   132.312
                  111.5728                      7.36                   601.344                  136.3008
                  116.4256                      8.96                    607.04                  145.0528
                  122.3872                      25.6                  634.6048                  191.6224
                  218.1888                     166.4                  638.0672                  362.5344

==> img/pppm_omp_stencilvary.txt <==
#timing for varying stencil size 

#pppm non-fft  |  fft  | pair | other

#KNL 1c/1t
#user-omp, c5 stencil 3, 5, 7 single core, then rep64c7 stencil 5,7
  29.625200000000007  69.568799999999996  11.304000000000000   4.805999999999997
  16.159980000000001   9.538020000000000  11.307000000000000   4.808099999999996
  28.633920000000000   6.235080000000000  11.295000000000000   4.803599999999996
  17.561000000000000  18.500000000000000  28.913000000000000  13.703400000000009
  28.801000000000002  10.500000000000000  28.881000000000000  13.712999999999994

==> img/pppm_omp_weakscalability.txt <==
#in5/7 c10 ad.  number cores and problem size doubles each row 1:128
                  12.19769                   0.56931                    71.493                    15.833
                    12.765                      0.69                    72.785                    15.416
                    12.865                      0.84                    73.062                    16.953
                    13.616                      0.94                    74.688                     16.67
                    13.811                     1.137                    74.608                    16.644
                    13.653                      1.61                    75.267                    17.676
                    14.619                      3.46                    77.616                     20.98
                    15.472                        11                     78.06                    22.522

==> img/pppm_scalability.txt <==
#old on left, new on right, in5/7 c10 ad rep8.  number cores doubles each row 1:256
                    800.98                   255.884
                   815.096                   257.978
                   824.768                   261.296
                   846.616                  269.3448
                  856.5776                  279.4336
                  877.4784                 301.40544
                  974.2144                  403.6864
                 1385.1904                 837.18912

==> img/pppm_weakscalability.txt <==
#old on left, new on right, in5/7 c10 ad.  number cores and problem size doubles each row 1:128
                   100.093                   32.0075
                   101.656                   32.6955
                    103.72                   33.0273
                   105.914                    33.662
                     106.2                   34.9383
                   108.206                   37.3373
                   116.675                    44.996
                   127.054                   52.9231

==> img/pppmif_new64_ad_cut.txt <==
#timing for interfacial spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t, 64x if spce_cubic
#user-omp, cutoff increasing 4 to 9
                    12.928                      28.8                    2.0127                     6.648
                      9.71                      18.5                    2.6286                    7.0215
                      8.27                       5.2                    3.5357                    7.6974
                     8.444                       3.4                    4.7116                    8.5461
                     9.286                         2                    6.0976                    9.5307
                    11.569                       1.6                    8.2437                   10.8837

==> img/pppmif_new64_ik_cut.txt <==
#timing for interfacial spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t, 64x if spce_cubic
#user-omp, cutoff increasing 4 to 9
                    15.632                      75.6                    2.0035          8.12049999999999
                     10.32                      18.3                    2.6147                    8.8375
                     7.303                      9.82                     3.514                   10.3342
                     6.294                      7.03                    4.7147                   12.4315
                    4.7281                      4.47                    6.0944                   14.9746
                     4.527                      6.05                    8.2329                   18.5269

==> img/pppmif_omp64_ad_cut.txt <==
#timing for interfacial spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t, 64x if spce_cubic
#user-omp, cutoff increasing 4 to 9
                         26.603                        62                    3.4694          9.15860000000001
                    23.322                        33                    5.9129                    10.406
                    22.628                      14.5                    9.1401                   12.0325
                    25.555                       9.5                    13.801                   13.8883
                    30.282                         7                    19.397                   15.9684
                    38.055                         4                    27.204                    19.069

==> img/pppmif_omp64_ik_cut.txt <==
#timing for interfacial spce_cubic test case

#pppm non-fft  |  fft  | pair | other

#KNL 64c/1t, 64x if spce_cubic
#user-omp, cutoff increasing 4 to 9
                     28.26                     89.23                    3.4515                   10.0165
                    21.416                      48.1                    5.9076                   13.9377
                     16.97                     21.35                    9.1438                   18.9452
                    15.664                      12.4                    13.814                   25.5826
                    14.067                      7.15                    19.411                   33.8598
                    13.919                      4.26                    27.225                   44.8824

==> img/subroutine_timing.txt <==
#make_rho | ff_ik | ff_ad
1.0000    1.9912    4.1600   11.3838   12.0633
1.0000    1.8161    3.6914    4.0752    4.4297
1.0000    2.7492    4.0688         0         0
